Seeing Like an AI: How LLMs Apply (and Misapply) Wikipedia Neutrality Norms

Large language models (LLMs) are trained on broad corpora and then used in communities with specialized norms. Is providing LLMs with community rules enough for models to follow these norms? We evaluate LLMs' capacity to detect (Task 1) and correct (Task 2) biased Wikipedia edits according to Wikipedia's Neutral Point of View (NPOV) policy. LLMs struggled with bias detection, achieving only 64% accuracy on a balanced dataset. Models exhibited contrasting biases (some under- and others over-predicted bias), suggesting distinct priors about neutrality. LLMs performed better at generation, removing 79% of words removed by Wikipedia editors. However, LLMs made additional changes beyond Wikipedia editors' simpler neutralizations, resulting in high-recall but low-precision editing. Interestingly, crowdworkers rated AI rewrites as more neutral (70%) and fluent (61%) than Wikipedia-editor rewrites. Qualitative analysis found LLMs sometimes applied NPOV more comprehensively than Wikipedia editors but often made extraneous non-NPOV-related changes (such as grammar). LLMs may apply rules in ways that resonate with the public but diverge from community experts. While potentially effective for generation, LLMs may reduce editor agency and increase moderation workload (e.g., verifying additions). Even when rules are easy to articulate, having LLMs apply them like community members may still be difficult.

==> tables/clogit_models_neutrality.txt <==

Conditional Logistic Regression Models
=====================================================================================================================================================================================================================================================================================================
                                                                                                                Neutrality: Odds of choosing edit from this condition over edit from the `human' condition                                                                                           
                     --------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
                                                                                                                                                                                                                                                                                                     
                            Base             Word count        Number of diffs   Word count + Number of diffs Word count + Number of diffs + Remove proportion Word count + Number of diffs + Remove proportion + Six-letter words + Flesch-Kincaid + Errors + Average word length + Number of hedges
                             (1)                 (2)                 (3)                     (4)                                    (5)                                                                                         (6)                                                                  
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
Zero-shot                                     -0.431***                                   -0.517***                                -0.276                                                                                     -0.878**                                                               
                                               (0.167)                                     (0.171)                                (0.181)                                                                                     (0.353)                                                                
                                                                                                                                                                                                                                                                                                     
CAI                                                                0.118**                 0.152**                                0.208***                                                                                    0.190***                                                               
                                                                   (0.059)                 (0.060)                                (0.063)                                                                                     (0.067)                                                                
                                                                                                                                                                                                                                                                                                     
Word count                                                                                                                        0.231***                                                                                    0.206***                                                               
                                                                                                                                  (0.054)                                                                                     (0.058)                                                                
                                                                                                                                                                                                                                                                                                     
Number of diffs                                                                                                                                                                                                               0.499**                                                                
                                                                                                                                                                                                                              (0.219)                                                                
                                                                                                                                                                                                                                                                                                     
Remove proportion                                                                                                                                                                                                              -0.069                                                                
                                                                                                                                                                                                                              (0.131)                                                                
                                                                                                                                                                                                                                                                                                     
Six-letter words                                                                                                                                                                                                               -0.188                                                                
                                                                                                                                                                                                                              (0.175)                                                                
                                                                                                                                                                                                                                                                                                     
Flesch-Kincaid                                                                                                                                                                                                                -0.361**                                                               
                                                                                                                                                                                                                              (0.184)                                                                
                                                                                                                                                                                                                                                                                                     
Errors                                                                                                                                                                                                                       -0.251***                                                               
                                                                                                                                                                                                                              (0.080)                                                                
                                                                                                                                                                                                                                                                                                     
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
Condition                    Yes                 Yes                 Yes                     Yes                                    Yes                                                                                         Yes                                                                  
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
Observations                2,940               2,940               2,940                   2,940                                  2,940                                                                                       2,940                                                                 
R2                          0.076               0.078               0.077                   0.080                                  0.086                                                                                       0.091                                                                 
Max. Possible R2            0.500               0.500               0.500                   0.500                                  0.500                                                                                       0.500                                                                 
Log Likelihood            -902.892            -899.569            -900.839                 -896.296                               -887.090                                                                                    -879.211                                                               
Wald Test            213.350*** (df = 2) 217.130*** (df = 3) 215.400*** (df = 3)     220.180*** (df = 4)                    229.360*** (df = 5)                                                                         238.330*** (df = 10)                                                         
LR Test              232.068*** (df = 2) 238.714*** (df = 3) 236.175*** (df = 3)     245.260*** (df = 4)                    263.673*** (df = 5)                                                                         279.431*** (df = 10)                                                         
Score (Logrank) Test 225.874*** (df = 2) 231.575*** (df = 3) 229.306*** (df = 3)     236.959*** (df = 4)                    252.235*** (df = 5)                                                                         265.690*** (df = 10)                                                         
=====================================================================================================================================================================================================================================================================================================
Note                 *p<0.1; **p<0.05; ***p<0.01                                                                                                                                                                                                                                                     
                     Note: BIC values are reported for each model. Lower values indicate better fit.                                                                                                                                                                                                 

